FAUST X: Formaldehyde in the Protobinary System [BHB2007] 11: Small Scale Deuteration

Context. Deuterium in H-bearing species is enhanced during the early stages of star formation, however, only a small number of high spatial resolution deuteration studies exist towards protostellar objects, leaving the small-scale structures unrevealed and understudied. Aims. We aim to constrain the deuterium fractionation ratios in a Class 0/I protostellar object in formaldehyde (H2CO), which has abundant deuterated isotopologues in this environment. Methods. We observed the Class 0/I protobinary system [BHB2007] 11, whose emission components are embedded in circumstellar disks that have radii of 2-3 au, using ALMA within the context of the Large Program FAUST. The system is surrounded by a complex filamentary structure connecting to the larger circumbinary disk. In this work we present the first study of formaldehyde D-fractionation towards this source with detections of H2CO 3(0,3)-2(0,2), combined with HDCO 4(2,2)-3(2,1), HDCO 4(1,4)-3(1,3) and D2CO 4(0,4)-3(0,3). These observations enable multiple velocity components associated with the methanol hotspots also uncovered by FAUST data, as well as the external envelope, to be resolved. In addition, based on the kinematics seen in the observations of the H2CO emission, we propose the presence of a second large scale outflow. Results. HDCO and D2CO are only found in the central regions of the core while H2CO is found more ubiquitously. From radiative transfer modelling, the column densities ranges found for H2CO, HDCO and D2CO are (3-8)x10$^{14}$ cm$^{-2}$, (0.8-2.9)x10$^{13}$ cm$^{-2}$ and (2.6-4.3)x10$^{12}$ cm$^{-2}$, respectively, yielding an average D/H ratio of 0.01-0.04. Following the results of kinematic modelling, the second large scale feature is inconsistent with a streamer-like nature and we thus tentatively conclude that the feature is an asymmetric molecular outflow launched by a wide-angle disk wind.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

